The Multi-Event-Class Synchronization (MECS) Algorithm

Synchronization is a fundamental component of computational models of human behavior, at both intra-personal and inter-personal level. Event synchronization analysis was originally conceived with the aim of providing a simple and robust method to measure synchronization between two time series. In this paper we propose a novel method extending the state-of-the-art of the event synchronization techniques: the Multi-Event-Class Synchronization (MECS) algorithm. MECS measures the synchronization between relevant events belonging to different event classes that are detected in multiple time series. Its motivation emerged from the need to model non-verbal multimodal signals in Human-Computer Interaction. Using MECS, synchronization can be computed between events belonging to the same class (intra-class synchronization) or between events belonging to different classes (inter-class synchronization). In the paper we also show how our technique can deal with macro-events (i.e., sets of events satisfying constraints) and macro-classes (i.e., sets of classes). In the last part of the paper, we apply the proposed method to two types of data i) artificial and 2) real-world case study concerning analysis of human multimodal behavior.

==> plots/input-SRP.csv <==
X SRP
4 0.99957360304150511
20 0.98935824662338157
35 0.99060735569487124
51 0.99979290014266908
67 0.9953511049115622
82 0.98261787736413031
98 0.9975574189077997
114 0.99890009074502573
130 0.98662759204050499


==> plots/input-sequences-linear-kernel.csv <==
X Y1 Y2
0 0 1
1 2 0
2 3 2
3 0 3
4 0 0
5 2 1
6 1 3
7 0 0
8 0 1
9 0 0
10 2 0
11 0 0
12 3 2
13 0 0
14 1 1
15 1 2
16 2 0
17 0 2
18 0 3
19 1 3
20 3 1
21 3 0
22 0 0
23 0 0
24 2 0
25 1 3
26 2 1
27 3 0
28 1 2
29 2 3
30 3 2
31 0 1
32 0 2
33 0 3
34 1 2
35 0 0
36 0 1
37 0 0
38 3 0
39 0 0
40 0 0
41 1 3
42 0 0
43 1 0
44 0 0
45 0 2
46 0 0
47 2 0
48 0 0
49 0 0
50 0 0
51 0 0
52 0 0
53 0 0
54 0 0

==> plots/input-single-events.csv <==
X S1 S2 S3 SR SS S1P S2P S3P SRP
1 0.38941834230865052 0.14280254212371105 -0.084896390925383786 0.38941834230865052 0.44732449350697778 0 0 0 0
2 0.71735609089952279 -0.29991318762516322 -0.058503983537263909 0.71735609089952279 0.35893891973709569 0 1 0 0
3 0.9320390859672264 0.098609986819005971 -0.061262856835004459 0.9320390859672264 0.96938621595122787 0 0 0 0
4 0.99957360304150511 0.26184145037715462 -0.056660665537446087 0.99957360304150511 1.2047543878812137 0 0 0 0
5 0.90929742682568171 -0.16534891875384702 -0.13621631722494715 0.90929742682568171 0.60773219084688757 0 0 0 0
6 0.67546318055115095 -0.2514150896003392 -0.070076602503007485 0.67546318055115095 0.35397148844780424 0 1 0 0
7 0.33498815015590511 0.14473687739781049 -0.041767632691235984 0.33498815015590511 0.43795739486247964 0 0 0 0
8 -0.058374143427579642 0.27942850175627232 -0.13436079182115701 -0.058374143427579642 0.08669356650753568 1 0 0 1
9 -0.44252044329485207 -0.057060792940943517 -0.050972015286352729 -0.44252044329485207 -0.55055325152214829 0 0 0 0
10 -0.75680249530792798 -0.29982377611761912 -0.065828425920645917 -0.75680249530792798 -1.1224546973461929 0 1 0 0
11 -0.95160207388951579 -0.088653285054360917 0.11642811538584336 -0.95160207388951579 -0.92382724355803347 0 0 0 0
12 -0.99616460883584068 0.24724150836232711 0.025934629739158499 -0.99616460883584068 -0.72298847073435502 0 0 0 0
13 -0.88345465572015314 0.2418449100025665 0.1206274623523157 -0.88345465572015314 -0.52098228336527097 0 0 0 0
14 -0.63126663787232085 -0.07911751968550422 0.19090548702086624 -0.63126663787232085 -0.51947867053695873 0 0 0 0
15 -0.27941549819892503 -0.29754528350506682 0.044941557724034853 -0.27941549819892503 -0.53201922397995705 0 1 0 0
16 0.11654920485049453 -0.15670205278567451 -0.095492417573343105 0.11654920485049453 -0.13564526550852307 0 0 0 0
17 0.49411335113860971 0.16305132672033162 -0.18793908785559651 0.49411335113860971 0.46922559000334474 0 0 0 0
18 0.79366786384915422 0.29836450427002575 0.17647633552560366 0.79366786384915422 1.2685087036447835 0 0 0 0
19 0.96791967203148699 0.11347559930254443 0.1843501110877393 0.96791967203148699 1.2657453824217706 0 0 0 0
20 0.98935824662338157 -0.18616715259202235 0.17048250017520267 0.98935824662338157 0.97367359420656197 0 1 0 0
21 0.85459890808827954 -0.29722952055016583 0.043586535883109179 0.85459890808827954 0.60095592342122295 0 0 0 0
22 0.58491719289176025 -0.12136603977554389 -0.052497940782890634 0.58491719289176025 0.4110532123333257 0 0 0 0
23 0.2228899141002442 0.16531413858226598 0.012738426045098561 0.2228899141002442 0.40094247872760874 0 0 0 0
24 -0.17432678122298315 0.29999700890038256 0.046015809273597524 -0.17432678122298315 0.17168603695099693 1 0 0 1
25 -0.54402111088937277 0.17166864630790693 -0.020648823819151146 -0.54402111088937277 -0.39300128840061699 0 0 0 0
26 -0.82782646908565571 -0.10027672781069391 0.11952879599480842 -0.82782646908565571 -0.8085744009015412 0 1 0 0
27 -0.98093623006649222 -0.28701160202175646 -0.040546892294005654 -0.98093623006649222 -1.3084947243822542 0 0 0 0
28 -0.97917772915131629 -0.24337717428609093 0.015179906839559221 -0.97917772915131629 -1.207374996597848 0 0 0 0
29 -0.82282859496870575 -0.012224032850497493 -0.14910733581969948 -0.82282859496870575 -0.98415996363890268 0 0 0 0
30 -0.5365729180004305 0.22557948090382582 -0.053413496080813389 -0.5365729180004305 -0.36440693317741801 0 0 0 0
31 -0.16560417544830414 0.29623478865278385 -0.18356883723351192 -0.16560417544830414 -0.052938224029032199 0 0 0 0
32 0.23150982510154414 0.15595923485727567 -0.16011841420271714 0.23150982510154414 0.22735064575610267 0 0 0 0
33 0.59207351470722869 -0.090462772817533496 -0.040498062678116425 0.59207351470722869 0.46111267921157884 0 1 0 0
34 0.85916181485649945 -0.27348363028147077 -0.035908078784530367 0.85916181485649945 0.54977010579049834 0 0 0 0
35 0.99060735569487124 -0.27567095938039549 -0.14025696793977954 0.99060735569487124 0.5746794283746961 0 0 0 0
36 0.96565777654927565 -0.1021951420575582 0.045161290995536313 0.96565777654927565 0.90862392548725379 0 0 0 0
37 0.78825206737531184 0.13290511395077254 0.070039980291090542 0.78825206737531184 0.99119716161717486 0 0 0 0
38 0.48639868885379195 0.28513860982983052 -0.14267403392629563 0.48639868885379195 0.62886326475732679 0 0 0 0
39 0.10775365229943523 0.26758549469818893 -0.10617389604910855 0.10775365229943523 0.26916525094851562 1 0 0 1
40 -0.28790331666507207 0.096267515801627956 0.036689352638757777 -0.28790331666507207 -0.15494644822468634 0 1 0 0
41 -0.63810668234795298 -0.12732044358559963 0.10862758424754149 -0.63810668234795298 -0.65679954168601107 0 0 0 0
42 -0.88756703358150613 -0.27890092199062289 0.018427076296191919 -0.88756703358150613 -1.1480408792759369 0 0 0 0
43 -0.99690006604159642 -0.27987046290055956 0.030780969116162932 -0.99690006604159642 -1.2459895598259931 0 0 0 0
44 -0.94884449791812397 -0.13479512599330615 -0.18725547323314753 -0.94884449791812397 -1.2708950971445776 0 0 0 0
45 -0.75098724677167605 0.07749931913772326 0.076766259879829712 -0.75098724677167605 -0.59672166775412316 0 0 0 0
46 -0.43456562207189675 0.24909900146244357 -0.14600665521073444 -0.43456562207189675 -0.3314732758201876 0 0 0 0
47 -0.049535640878370965 0.29789214083273219 0.017389446958546134 -0.049535640878370965 0.26574594691290732 0 0 0 0
48 0.34331492881989206 0.20470801783103071 0.033161412890762104 0.34331492881989206 0.5811843595416849 0 0 0 0
49 0.68196362006813038 0.017426913731879375 0.094369336407891191 0.68196362006813038 0.79375987020790095 0 1 0 0
50 0.91294525072762478 -0.17591276571436401 0.1060640294133578 0.91294525072762478 0.84309651442661859 0 0 0 0
51 0.99979290014266908 -0.28932888229971948 0.12228766929254897 0.99979290014266908 0.83275168713549852 0 0 0 0
52 0.92879523407724429 -0.27616191366408349 -0.19215064222604117 0.92879523407724429 0.46048267818711963 0 0 1 0
53 0.71116122290598993 -0.14600702109141164 0.084188361494990149 0.71116122290598993 0.64934256330956841 0 0 0 0
54 0.38125049165495328 0.043442312414752403 -0.15118259449499108 0.38125049165495328 0.27351020957471461 0 0 0 0
55 -0.0088513092903896654 0.2134279993196212 -0.0042664876883200253 -0.0088513092903896654 0.20031020234091151 1 0 0 1
56 -0.39755568312141987 0.29705073071194815 0.16744285658609914 -0.39755568312141987 0.066937904176627427 0 0 0 0
57 -0.72349475604423275 0.26449406879337733 0.010077211979136413 -0.72349475604423275 -0.448923475271719 0 0 0 0
58 -0.93520991519453267 0.13172211650724869 -0.17639088369779754 -0.93520991519453267 -0.97987868238508147 0 1 0 0
59 -0.99927599213662843 -0.048775214076463784 0.11468245661780396 -0.99927599213662843 -0.93336874959528826 0 0 0 0
60 -0.90557836200663289 -0.20978735170899535 0.17824640910158762 -0.90557836200663289 -0.93711930461404069 0 0 0 0
61 -0.66890982037804014 -0.29448957316407315 0.18182317846547252 -0.66890982037804014 -0.78157621507664077 0 0 0 0
62 -0.32663512610474571 -0.27562299640418536 -0.025226600308764918 -0.32663512610474571 -0.62748472281769596 0 0 0 0
63 0.067208072525450108 -0.16276406852550637 -0.17474288416153658 0.067208072525450108 -0.27029888016159287 0 0 0 0
64 0.45044059427536393 0.0034812267260904027 0.064473404079720242 0.45044059427536393 0.51839522508117453 0 0 0 0
65 0.76255845047958437 0.16701411756058041 0.13874324984721392 0.76255845047958437 1.0683158178873786 0 0 0 0
66 0.9542850944926885 0.27540987871043909 0.048640401127642757 0.9542850944926885 1.2783353743307704 0 0 1 0
67 0.9953511049115622 0.29622060343742829 0.19569078937800916 0.9953511049115622 1.4872624977269995 0 0 0 0
68 0.87927306165073948 0.2256337975072456 -0.10015564589076299 0.87927306165073948 1.0047512132672221 0 0 0 0
69 0.62437713541641915 0.087655177544665383 0.024689474533983541 0.62437713541641915 0.736721787495068 0 1 0 0
70 0.27090578830790324 -0.074931774575087248 -0.081575977044917272 0.27090578830790324 0.1143980366878987 0 0 0 0
71 -0.12533562609639387 -0.21430313096391174 0.091634877918095214 -0.12533562609639387 -0.24800387914221039 1 0 0 1
72 -0.50178930102054031 -0.29157848474348497 -0.16872463400319102 -0.50178930102054031 -0.96209241976721638 0 0 0 0
73 -0.79902147865959028 -0.2870801316181853 0.16712546408281925 -0.79902147865959028 -0.91897614619495638 0 0 0 0
74 -0.97010573370717501 -0.20442098609809226 0.097372357785077801 -0.97010573370717501 -1.0771543620201895 0 0 0 0
75 -0.98803162409286838 -0.067958717599702068 0.086849575560952297 -0.98803162409286838 -0.96914076613161815 0 0 0 0
76 -0.84996904587935052 0.085014787957275004 -0.0029114658473943511 -0.84996904587935052 -0.76786572376946982 0 0 0 0
77 -0.57771504444576949 0.21476497823637217 -0.027655873699253292 -0.57771504444576949 -0.39060593990865056 0 0 0 0
78 -0.2142525402959328 0.28932770438157257 -0.097335735573160914 -0.2142525402959328 -0.022260571487521141 0 0 0 0
79 0.1830357289805391 0.29191340735153282 -0.17860042381678443 0.1830357289805391 0.29634871251528749 0 0 1 0
80 0.55142668124164906 0.22397326687374389 0.10226752677797146 0.55142668124164906 0.87766747489336439 0 0 0 0
81 0.83275948530775223 0.10363575472295194 -0.1501693799652899 0.83275948530775223 0.78622586006541428 0 1 0 0
82 0.98261787736413031 -0.039640516158523119 0.13261513305311762 0.98261787736413031 1.0755924942587247 0 0 0 0
83 0.97734251239227066 -0.17256966323675205 -0.17989440863784859 0.97734251239227066 0.62487844051767005 0 0 1 0
84 0.81776625452647445 -0.26577047162972289 0.013190099992073767 0.81776625452647445 0.56518588288882532 0 0 0 0
85 0.52908268612007203 -0.29997989146817561 0.077913755853226241 0.52908268612007203 0.30701655050512267 0 0 0 0
86 0.15686859504846615 -0.26954424323932608 0.11962645522658683 0.15686859504846615 0.006950807035726897 1 0 0 1
87 -0.24011159795371931 -0.18271683837561545 0.18356883723351186 -0.24011159795371931 -0.23925959909582289 0 0 0 0
88 -0.59918344921421407 -0.059024719883074395 0.13453169547676924 -0.59918344921421407 -0.52367647362051928 0 0 0 0
89 -0.86365740869292373 0.075453640042211251 -0.07666860064805131 -0.86365740869292373 -0.86487236929876388 0 0 0 0
90 -0.99177885344310757 0.19373096719607613 0.021478927289267757 -0.99177885344310757 -0.77656895895776379 0 0 0 0
91 -0.96332022447377796 0.27325954494230453 -0.035615101089195078 -0.96332022447377796 -0.72567578062066851 0 0 0 0
92 -0.78277451355069416 0.29997254995932171 0.13049104476193685 -0.78277451355069416 -0.3523109188294356 0 0 0 0
93 -0.47864591858847733 0.27037785483863497 0.12724387530530412 -0.47864591858847733 -0.081024188444538237 0 0 0 0
94 -0.098949657550360254 0.19150854222173874 -0.18660848082261544 -0.098949657550360254 -0.094049596151236953 0 1 0 0
95 0.29636857870931743 0.078956029744093478 0.04109622547275929 0.29636857870931743 0.41642083392617024 0 0 0 0
96 0.64489673294481298 -0.04646508308783278 -0.046784875723852676 0.64489673294481298 0.55164677413312746 0 0 0 0
97 0.89160987304140848 -0.16269108174334942 0.07006439509903517 0.89160987304140848 0.7989831863970942 0 0 0 0
98 0.9975574189077997 -0.25026645856170865 -0.15672475589841681 0.9975574189077997 0.59056620444767427 0 0 0 0
99 0.94601258262693344 -0.29543802674008285 0.1021210379303038 0.94601258262693344 0.75269559381715434 0 0 0 0
100 0.7451131604794009 -0.2920447364677648 0.14072084929072709 0.7451131604794009 0.5937892733023632 0 0 0 0
101 0.42657675384464383 -0.2420141746013669 -0.072151861178299054 0.42657675384464383 0.11241071806497788 0 0 0 0
102 0.040693257349942953 -0.15452624458633782 0.012921537104683106 0.040693257349942953 -0.10091145013171177 1 0 0 1
103 -0.35161480971673648 -0.044110786716967276 0.15252540893194444 -0.35161480971673648 -0.24320018750175931 0 0 0 0
104 -0.68841062963760857 0.071917965503310796 0.14677572166098951 -0.68841062963760857 -0.46971694247330831 0 0 0 0
105 -0.9165215479155997 0.17623231354414573 -0.067561877284712996 -0.9165215479155997 -0.80785111165616696 0 0 0 0
106 -0.99993386625880265 0.25403240018008594 0.047273171882744797 -0.99993386625880265 -0.69862829419597183 0 0 0 0
107 -0.92547861367136297 0.29500821231620605 -0.044184698677752043 -0.92547861367136297 -0.67465510003290907 0 0 0 0
108 -0.70491063741431359 0.29449827951904994 0.065388959377642997 -0.70491063741431359 -0.34502339851762065 0 0 0 0
109 -0.37305277108870782 0.25376249035276344 -0.15191503873332929 -0.37305277108870782 -0.27120531946927368 0 1 0 0
110 0.017701925105321221 0.17942072253640243 -0.085262613044552876 0.017701925105321221 0.11186003459717078 0 0 0 0
111 0.40566187655525143 0.082218021878247879 0.023493148944697811 0.40566187655525143 0.51137304737819711 0 0 0 0
112 0.72957673739279028 -0.024650638648586617 0.11231422024717713 0.72957673739279028 0.81724031899138083 0 0 0 0
113 0.93830747333352005 -0.12739189326381326 -0.023029267593750319 0.93830747333352005 0.78788631247595642 0 0 0 0
114 0.99890009074502573 -0.21338583440466713 0.060505997788721622 0.99890009074502573 0.84602025412908022 0 0 0 0
115 0.90178834764885218 -0.27266264401149609 -0.035346538201804417 0.90178834764885218 0.59377916543555165 0 0 0 0
116 0.66230405298631745 -0.2989310880034402 0.026044496374909215 0.66230405298631745 0.38941746135778643 0 0 0 0
117 0.31825651110258252 -0.29007940302258439 0.006146427900054735 0.31825651110258252 0.034323535980052861 0 0 0 0
118 -0.07603673605824729 -0.2481424999406005 0.11586657480311741 -0.07603673605824729 -0.20831266119573039 1 0 0 1
119 -0.45832545449167111 -0.17879367253051742 -0.19165013866317673 -0.45832545449167111 -0.82876926568536524 0 0 0 0
120 -0.76825466132359854 -0.090467681926652624 -0.049104282478590305 -0.76825466132359854 -0.90782662572884154 0 0 0 0
121 -0.95689334952045679 0.006748295090793153 -0.19169896827906596 -0.95689334952045679 -1.1418440227087296 0 0 0 0
122 -0.99445961800452665 0.10230943153852375 0.14562822568759304 -0.99445961800452665 -0.74652196077840982 0 0 0 0
123 -0.87502257898950175 0.18635524649244295 0.11103244283008529 -0.87502257898950175 -0.57763488966697352 0 0 0 0
124 -0.61743871475355128 0.25068257602289645 0.16458632405658014 -0.61743871475355128 -0.20216981467407469 0 0 0 0
125 -0.26237485370403851 0.28946515019909097 0.10912808781040595 -0.26237485370403851 0.13621838430545841 0 0 0 0
126 0.13411222764554448 0.29967200851929332 -0.10348826717520181 0.13411222764554448 0.33029596898963598 0 0 0 0
127 0.50942593711033146 0.28117364997455346 0.061690115974035065 0.50942593711033146 0.85228970305892005 0 0 0 0
128 0.80431249236584235 0.23655765192085382 0.012836085276876991 0.80431249236584235 1.0537062295635731 0 1 0 0
129 0.97221579030451066 0.17070166665142428 -0.06671956641062407 0.97221579030451066 1.0761978905453109 0 0 0 0
130 0.98662759204050499 0.090169547461655605 0.10867641386343074 0.98662759204050499 1.1854735533655911 0 0 0 0
131 0.84527259096649143 0.0025053346362906331 0.19710684823879632 0.84527259096649143 1.0448847738415785 0 0 0 0
132 0.57046763363747732 -0.084499598512072963 -0.18643757716700321 0.57046763363747732 0.29953045795840116 0 0 1 0
133 0.20559838040272632 -0.16349755968669602 -0.057893613338648731 0.20559838040272632 -0.015792792622618429 0 0 0 0
134 -0.19173033639924031 -0.22817711983467126 0.15302591249480885 -0.19173033639924031 -0.26688154373910272 1 0 0 1
135 -0.55878904885151015 -0.27371626347365596 0.13986633101266582 -0.55878904885151015 -0.69263898131250023 0 0 0 0


==> plots/output-sequences-linear-kernel.csv <==
0 0.000000
1 0.000000
2 0.000000
3 0.000000
4 0.000000
5 0.000000
6 0.000000
7 0.000000
8 0.000000
9 0.000000
10 0.000000
11 0.000000
12 0.100000
13 0.100000
14 0.000000
15 0.000000
16 0.000000
17 0.000000
18 0.000000
19 0.000000
20 0.000000
21 0.000000
22 0.000000
23 0.000000
24 0.000000
25 0.000000
26 0.000000
27 0.000000
28 0.000000
29 0.800000
30 0.850000
31 0.850000
32 0.850000
33 0.700000
34 0.700000
35 0.700000
36 0.700000
37 0.700000
38 0.800000
39 0.800000
40 0.700000
41 0.000000
42 0.000000
43 0.000000
44 0.000000
45 0.000000
46 0.000000
47 0.000000
48 0.000000
49 0.000000
50 0.000000
51 0.000000
52 0.000000
53 0.000000
54 0.000000

==> plots/output-single-gaussian-kernel.csv <==
X O1 O2 O3 O4
0 0 0 0 0
1 0 0 0 0
2 0 0 0 0
3 0 0 0 0
4 0 0 0 0
5 0 0 0 0
6 0 0 0 0
7 0 0 0 0
8 1 0.60000000000000009 0 0.90000000000000002
9 1 0.60000000000000009 0 0.90000000000000002
10 1 0.66666666666666663 0 0.90000000000000002
11 1 0.66666666666666663 0 0.90000000000000002
12 1 0.66666666666666663 0 0.90000000000000002
13 1 0.80000000000000004 0 0.90000000000000002
14 1 0.80000000000000004 0 0.90000000000000002
15 1 0.63333333333333341 0 0.90000000000000002
16 1 0.63333333333333341 0 0.90000000000000002
17 1 0.55000000000000004 0 0.90000000000000002
18 1 0.55000000000000004 0 0
19 0 0 0 0
20 0 0 0 0
21 0 0 0 0
22 0 0 0 0
23 0 0 0 0
24 1 0.34999999999999998 0 1
25 1 0.34999999999999998 0 1
26 1 0.69999999999999996 0 1
27 1 0.69999999999999996 0 1
28 1 0.69999999999999996 0 1
29 1 0.69999999999999996 0 1
30 1 0.69999999999999996 0 1
31 1 0.80000000000000004 0 1
32 1 0.80000000000000004 0 1
33 1 0.44999999999999996 0 1
34 1 0.44999999999999996 0 1
35 0 0 0 0
36 0 0 0 0
37 0 0 0 0
38 0 0 0 0
39 1 0.40000000000000002 0 0
40 1 0.65000000000000002 0 0.90000000000000002
41 1 0.65000000000000002 0 0.90000000000000002
42 1 0.65000000000000002 0 0.90000000000000002
43 1 0.65000000000000002 0 0.90000000000000002
44 1 0.90000000000000002 0 0.90000000000000002
45 1 0.90000000000000002 0 0.90000000000000002
46 1 0.90000000000000002 0 0.90000000000000002
47 1 0.90000000000000002 0 0.90000000000000002
48 1 0.90000000000000002 0 0.90000000000000002
49 1 0.44999999999999996 0 0.90000000000000002
50 0 0 0 0
51 0 0 0 0
52 0 0 0 0
53 0 0 0 0
54 0 0 0 0
55 1 0.40000000000000002 0.69999999999999996 1
56 1 0.40000000000000002 0.69999999999999996 1
57 1 0.40000000000000002 0.69999999999999996 1
58 1 0.55000000000000004 0.69999999999999996 1
59 1 0.55000000000000004 0.69999999999999996 1
60 1 0.69999999999999996 0.69999999999999996 1
61 1 0.69999999999999996 0.69999999999999996 1
62 1 0.69999999999999996 0.69999999999999996 1
63 1 0.69999999999999996 0 1
64 1 0.69999999999999996 0 1
65 1 0.69999999999999996 0 1
66 0 0 0 0
67 0 0 0 0
68 0 0 0 0
69 0 0 0 0
70 0 0 0 0
71 1 0.80000000000000004 0.5 1
72 1 0.80000000000000004 0.5 1
73 1 0.80000000000000004 0.5 1
74 1 0.80000000000000004 0.5 1
75 1 0.80000000000000004 0.5 1
76 1 0.80000000000000004 0.5 1
77 1 0.80000000000000004 0 1
78 1 0.80000000000000004 0 1
79 1 0.80000000000000004 0.19999999999999996 1
80 1 0 0.19999999999999996 1
81 1 0 0.19999999999999996 1
82 0 0 0 0
83 0 0 0 0
84 0 0 0 0
85 0 0 0 0
86 1 0.5 0.5 1
87 1 0.5 0.5 1
88 1 0.5 0.5 1
89 1 0.5 0.5 1
90 1 0.5 0.69999999999999996 1
91 1 0.5 0.69999999999999996 1
92 1 0 0.69999999999999996 1
93 1 0 0.69999999999999996 1
94 1 0.19999999999999996 0 1
95 1 0.19999999999999996 0 1
96 1 0.19999999999999996 0 1
97 0 0 0 0
98 0 0 0 0
99 0 0 0 0
100 0 0 0 0
101 0 0 0 0
102 1 0.19999999999999996 0 1
103 1 0.19999999999999996 0 1
104 1 0.19999999999999996 0 1
105 1 0 0 1
106 1 0 0 1
107 1 0 0 1
108 1 0 0 1
109 1 0.30000000000000004 0 1
110 1 0.30000000000000004 0 1
111 1 0.30000000000000004 0 1
112 1 0.30000000000000004 0 1
113 0 0 0 0
114 0 0 0 0
115 0 0 0 0
116 0 0 0 0
117 0 0 0 0
118 1 0.099999999999999978 0 0.90000000000000002
119 1 0.099999999999999978 0 0.90000000000000002
120 1 0 0 0.90000000000000002
121 1 0 0 0.90000000000000002
122 1 0 0 0.90000000000000002
123 1 0 0 0.90000000000000002
124 1 0 0 0.90000000000000002
125 1 0 0 0.90000000000000002
126 1 0 0 0.90000000000000002
127 1 0 0 0.90000000000000002
128 1 0 0 0
129 0 0 0 0
130 0 0 0 0
131 0 0 0 0
132 0 0 0 0
133 0 0 0 0
134 1 0.40000000000000002 0.80000000000000004 0.90000000000000002
135 1 0.40000000000000002 0.80000000000000004 0.90000000000000002

